Better Balance in Informatics 2.0: The First-Year Students

Diversity among computer scientists and technologists is necessary for the sustainable development of society through technological innovation. At UiT The Arctic University of Norway, only 13% of computer science students are women. Many find the learning curve in introductory computer science courses to be very steep, and thus, they drop out. Female students tend to be overrepresented in this group. The goal of this project was to improve the gender balance among computer science students at UiT by focusing on female first-year students and ensuring that they do not drop out of the study programs in the first year of study. The project established a seminar series for strengthening the basic programming-technical skills that many first-year students lack, and exposing them to different aspects and career paths within the computer science subject beyond the focus area of the study program. Results show positive developments, particularly related to the students' perceived introduction to basic technical topics. A comparison between 2024 and 2025 shows improvements in several of the areas addressed in the technical workshops, including use of file systems, terminals, debugging and the code development process. However, effects on dropout and study experience require more long-term measures.

==> sections/evaluation_2026/tidy_evaluation_2026.csv <==
submission_id,created,program,gender,attended,category,question,score,response,created_dt,date
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Workshops,I received a good introduction to using the terminal and filesystem,4,Agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Workshops,I have a better understanding of debugging techniques,4,Agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Workshops,I understand how to use GitHub for version control,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Workshops,I learned useful things about PC components and how computers work,4,Agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Workshops,The workshops helped me feel more confident about my studies,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Workshops,The workshops gave me practical tools I can use in my coursework,4,Agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Workshops,The pace and level of difficulty were appropriate for me,2,Disagree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Workshops,I felt comfortable asking questions and partic- ipating,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Workshops,I would recommend these workshops to other students,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Talks,I was inspired by the diversity of topics and speakers,4,Agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Talks,The talks helped me see how informatics can be applied in different areas,3,Neutral,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Talks,The talks motivated me to continue studying computer science,3,Neutral,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Talks,I would like to attend more events like these,4,Agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Overall,I feel more confident about my choice to study computer science,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Overall,I feel I have the tools needed to succeed in my assignments,4,Agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Overall,I feel part of a supportive and inclusive learning environment,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969078,2026-01-09T00:00:00+01:00,Bachelor in Computer Science,Male,Both,Overall,I am more likely to continue in computer sci- ence after this experience,3,Neutral,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Workshops,I received a good introduction to using the terminal and filesystem,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Workshops,I have a better understanding of debugging techniques,3,Neutral,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Workshops,I understand how to use GitHub for version control,2,Disagree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Workshops,I learned useful things about PC components and how computers work,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Workshops,The workshops helped me feel more confident about my studies,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Workshops,The workshops gave me practical tools I can use in my coursework,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Workshops,The pace and level of difficulty were appropriate for me,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Workshops,I felt comfortable asking questions and partic- ipating,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Workshops,I would recommend these workshops to other students,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Talks,I was inspired by the diversity of topics and speakers,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Talks,The talks helped me see how informatics can be applied in different areas,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Talks,The talks motivated me to continue studying computer science,3,Neutral,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Talks,I would like to attend more events like these,5,Strongly agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Overall,I feel more confident about my choice to study computer science,3,Neutral,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Overall,I feel I have the tools needed to succeed in my assignments,4,Agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Overall,I feel part of a supportive and inclusive learning environment,4,Agree,2026-01-09 00:00:00+01:00,2026-01-09
39969625,2026-01-09T00:00:00+01:00,Other,Female,Both,Overall,I am more likely to continue in computer sci- ence after this experience,3,Neutral,2026-01-09 00:00:00+01:00,2026-01-09
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Workshops,I received a good introduction to using the terminal and filesystem,4,Agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Workshops,I have a better understanding of debugging techniques,5,Strongly agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Workshops,I understand how to use GitHub for version control,3,Neutral,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Workshops,I learned useful things about PC components and how computers work,5,Strongly agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Workshops,The workshops helped me feel more confident about my studies,5,Strongly agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Workshops,The workshops gave me practical tools I can use in my coursework,5,Strongly agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Workshops,The pace and level of difficulty were appropriate for me,4,Agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Workshops,I felt comfortable asking questions and partic- ipating,5,Strongly agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Workshops,I would recommend these workshops to other students,5,Strongly agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Talks,I was inspired by the diversity of topics and speakers,4,Agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Talks,The talks helped me see how informatics can be applied in different areas,5,Strongly agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Talks,The talks motivated me to continue studying computer science,5,Strongly agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Talks,I would like to attend more events like these,4,Agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Overall,I feel more confident about my choice to study computer science,5,Strongly agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Overall,I feel I have the tools needed to succeed in my assignments,4,Agree,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Overall,I feel part of a supportive and inclusive learning environment,3,Neutral,2026-01-15 00:00:00+01:00,2026-01-15
40066607,2026-01-15T00:00:00+01:00,Master in Computer Science,Male,Both,Overall,I am more likely to continue in computer sci- ence after this experience,4,Agree,2026-01-15 00:00:00+01:00,2026-01-15
40122805,2026-01-19T00:00:00+01:00,Other,Female,Technical workshops,Workshops,I received a good introduction to using the terminal and filesystem,3,Neutral,2026-01-19 00:00:00+01:00,2026-01-19
40122805,2026-01-19T00:00:00+01:00,Other,Female,Technical workshops,Workshops,I have a better understanding of debugging techniques,2,Disagree,2026-01-19 00:00:00+01:00,2026-01-19
40122805,2026-01-19T00:00:00+01:00,Other,Female,Technical workshops,Workshops,I understand how to use GitHub for version control,1,Strongly disagree,2026-01-19 00:00:00+01:00,2026-01-19
40122805,2026-01-19T00:00:00+01:00,Other,Female,Technical workshops,Workshops,I learned useful things about PC components and how computers work,2,Disagree,2026-01-19 00:00:00+01:00,2026-01-19
40122805,2026-01-19T00:00:00+01:00,Other,Female,Technical workshops,Workshops,The workshops helped me feel more confident about my studies,2,Disagree,2026-01-19 00:00:00+01:00,2026-01-19
40122805,2026-01-19T00:00:00+01:00,Other,Female,Technical workshops,Workshops,The workshops gave me practical tools I can use in my coursework,3,Neutral,2026-01-19 00:00:00+01:00,2026-01-19
40122805,2026-01-19T00:00:00+01:00,Other,Female,Technical workshops,Workshops,The pace and level of difficulty were appropriate for me,2,Disagree,2026-01-19 00:00:00+01:00,2026-01-19
40122805,2026-01-19T00:00:00+01:00,Other,Female,Technical workshops,Workshops,I felt comfortable asking questions and partic- ipating,3,Neutral,2026-01-19 00:00:00+01:00,2026-01-19
40122805,2026-01-19T00:00:00+01:00,Other,Female,Technical workshops,Workshops,I would recommend these workshops to other students,2,Disagree,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Workshops,I received a good introduction to using the terminal and filesystem,4,Agree,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Workshops,I have a better understanding of debugging techniques,2,Disagree,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Workshops,I understand how to use GitHub for version control,3,Neutral,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Workshops,I learned useful things about PC components and how computers work,3,Neutral,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Workshops,The workshops helped me feel more confident about my studies,5,Strongly agree,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Workshops,The workshops gave me practical tools I can use in my coursework,5,Strongly agree,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Workshops,The pace and level of difficulty were appropriate for me,4,Agree,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Workshops,I felt comfortable asking questions and partic- ipating,3,Neutral,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Workshops,I would recommend these workshops to other students,4,Agree,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Talks,I was inspired by the diversity of topics and speakers,1,Strongly disagree,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Talks,The talks helped me see how informatics can be applied in different areas,2,Disagree,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Talks,The talks motivated me to continue studying computer science,1,Strongly disagree,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Talks,I would like to attend more events like these,1,Strongly disagree,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Overall,I feel more confident about my choice to study computer science,3,Neutral,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Overall,I feel I have the tools needed to succeed in my assignments,3,Neutral,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Overall,I feel part of a supportive and inclusive learning environment,3,Neutral,2026-01-19 00:00:00+01:00,2026-01-19
40124755,2026-01-19T00:00:00+01:00,Other,Male,Both,Overall,I am more likely to continue in computer sci- ence after this experience,3,Neutral,2026-01-19 00:00:00+01:00,2026-01-19
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Workshops,I received a good introduction to using the terminal and filesystem,5,Strongly agree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Workshops,I have a better understanding of debugging techniques,3,Neutral,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Workshops,I understand how to use GitHub for version control,4,Agree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Workshops,The workshops helped me feel more confident about my studies,4,Agree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Workshops,The workshops gave me practical tools I can use in my coursework,4,Agree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Workshops,The pace and level of difficulty were appropriate for me,2,Disagree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Workshops,I felt comfortable asking questions and partic- ipating,4,Agree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Workshops,I would recommend these workshops to other students,4,Agree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Talks,I was inspired by the diversity of topics and speakers,5,Strongly agree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Talks,The talks helped me see how informatics can be applied in different areas,5,Strongly agree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Talks,The talks motivated me to continue studying computer science,5,Strongly agree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Talks,I would like to attend more events like these,5,Strongly agree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Overall,I feel more confident about my choice to study computer science,4,Agree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Overall,I feel I have the tools needed to succeed in my assignments,3,Neutral,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Overall,I feel part of a supportive and inclusive learning environment,2,Disagree,2026-01-21 00:00:00+01:00,2026-01-21
40158489,2026-01-21T00:00:00+01:00,Bachelor in Computer Science,Female,Both,Overall,I am more likely to continue in computer sci- ence after this experience,3,Neutral,2026-01-21 00:00:00+01:00,2026-01-21
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Workshops,I received a good introduction to using the terminal and filesystem,4,Agree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Workshops,I have a better understanding of debugging techniques,1,Strongly disagree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Workshops,I understand how to use GitHub for version control,3,Neutral,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Workshops,I learned useful things about PC components and how computers work,3,Neutral,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Workshops,The workshops helped me feel more confident about my studies,4,Agree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Workshops,The workshops gave me practical tools I can use in my coursework,3,Neutral,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Workshops,The pace and level of difficulty were appropriate for me,5,Strongly agree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Workshops,I felt comfortable asking questions and partic- ipating,5,Strongly agree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Workshops,I would recommend these workshops to other students,5,Strongly agree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Talks,I was inspired by the diversity of topics and speakers,1,Strongly disagree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Talks,The talks helped me see how informatics can be applied in different areas,1,Strongly disagree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Talks,The talks motivated me to continue studying computer science,1,Strongly disagree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Talks,I would like to attend more events like these,1,Strongly disagree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Overall,I feel more confident about my choice to study computer science,4,Agree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Overall,I feel I have the tools needed to succeed in my assignments,3,Neutral,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Overall,I feel part of a supportive and inclusive learning environment,5,Strongly agree,2026-02-03 00:00:00+01:00,2026-02-03
40373237,2026-02-03T00:00:00+01:00,Bachelor in Computer Science,Male,Technical workshops,Overall,I am more likely to continue in computer sci- ence after this experience,3,Neutral,2026-02-03 00:00:00+01:00,2026-02-03

